Norm-Ranging LSH for Maximum Inner Product Search

Neyshabur and Srebro proposed Simple-LSH, which is the state-of-the-art hashing method for maximum inner product search (MIPS) with performance guarantee. We found that the performance of Simple-LSH, in both theory and practice, suffers from long tails in the 2-norm distribution of real datasets. We propose Norm-ranging LSH, which addresses the excessive normalization problem caused by long tails in Simple-LSH by partitioning a dataset into multiple sub-datasets and building a hash index for each sub-dataset independently. We prove that Norm-ranging LSH has lower query time complexity than Simple-LSH. We also show that the idea of partitioning the dataset can improve other hashing based methods for MIPS. To support efficient query processing on the hash indexes of the sub-datasets, a novel similarity metric is formulated. Experiments show that Norm-ranging LSH achieves an order of magnitude speedup over Simple-LSH for the same recall, thus significantly benefiting applications that involve MIPS.

==> temp.txt <==
\begin{figure} 
	\subfigure[]{ 
		\label{fig:rho and 2-norm:a}  
		\begin{minipage}[b]{0.25\columnwidth} 
			\centering 
			\includegraphics[width=\columnwidth]{./figure/rho-crop.pdf} 
	\end{minipage}}% 
	\subfigure[]{ 
		\label{fig:rho and 2-norm:b}  
		\begin{minipage}[b]{0.25\columnwidth} 
			\centering 
			\includegraphics[width=1.03\columnwidth]{./figure/2NormImageNet-crop.pdf}
	\end{minipage}}
	\subfigure[]{ 
		\label{fig:beforetrans:a} 
		\begin{minipage}[b]{0.25\columnwidth} 
			\centering 
			\includegraphics[width=\columnwidth]{./figure/MaxmumInnerProductImageNet-crop.pdf} 
	\end{minipage}}% 
	\subfigure[]{ 
		\label{fig:trans:b} 
		\begin{minipage}[b]{0.25\columnwidth} 
			\centering 
			\includegraphics[width=\columnwidth]{./figure/MaxmumInnerProductImageNetMultilevel-crop.pdf}
	\end{minipage}} 
	\caption{(a) The relation between $\rho$ and $S_0$; (b) 2-norm distribution of the SIFT descriptors in the ImageNet dataset (maximum 2-norm scaled to 1); (c) The distribution of the maximum inner product of the queries after the normalization process of {\sc simple-lsh}; (d) The distribution of the maximum inner product of the queries after the normalization process of {\sc range-lsh} (32 sub-datasets).} 
	\label{fig:rho and 2-norm} 
\end{figure} 


\begin{figure} 
	\subfigure[]{ 
		\label{fig:partition} 
		\begin{minipage}[b]{0.5\columnwidth}  
			\centering
			\includegraphics[width=0.75\columnwidth]{./figure/partition-yahoomusic32-crop.pdf} 
	\end{minipage}}
	%\vspace{-2mm}
	\subfigure[]{ 
		\label{fig:subdatasetnum}  
		\begin{minipage}[b]{0.5\columnwidth} 
			\centering
			\includegraphics[width=0.75\columnwidth]{./figure/interval-yahoomusic32-crop.pdf}
	\end{minipage}} 
	\caption{(a) Comparison between percentile based partitioning and uniform partitioning (best viewed in color), the code length is 32 bit and the dataset is Yahoo!Music. prc32 and uni32 mean percentile and uniform partitioning with 32 sub-datasets, respectively.  (b) The influence of the number of sub-datasets on the performance on the Yahoo!Music dataset, the code length is 32 bit and the number of sub-datasets varies from 32 to 256. RH32 means {\sc range-lsh} with 32 sub-datasets.} 
\end{figure}   

Norm-Ranging LSH for Maximum Inner Product Search 
